Scaling Adaptive Depth with Norm-Agnostic Residual Networks

Residual architectures are ubiquitous in deep learning, but they suffer from a subtle structural limitation: the norm of the residual stream can grow rapidly with depth. As a result, updates from later layers become small relative to the accumulated residual state. This reduces their impact on the representation and limits the benefits of scaling models in depth. To address this, we introduce NAG, a norm-agnostic residual architecture that separates magnitude from directional information in the residual stream, preserving meaningful layer contributions throughout depth and preventing later updates from being systematically suppressed by residual-norm growth. Importantly, NAG introduces only a negligible number of additional parameters and relies on simple operations that are easily kernel-fusible, preserving training efficiency in practice. We show that this architecture outperforms baseline Transformers, with gains that increase substantially as depth grows, enabling effective training of much deeper models. The norm-agnostic formulation also leads to an interpretable Mixture-of-Depths (MoD) mechanism that adaptively skips both attention and MLP layers. Beyond serving as a post-training accuracy-compute tradeoff, this mechanism can be used as a pretraining-time scaling strategy: under iso-FLOP training, compute saved by reducing per-token forward-pass cost can be reinvested into training on more tokens while keeping the total parameter count and KV-cache budget fixed. In our experiments, moderate Mixture-of-Depths rates of approximately 20%-25% match full-depth baseline performance under equal training compute while substantially reducing the number of executed layer parameters and forward-pass FLOPs. These results identify sparsity in depth as a new scaling axis for fixed-compute training, enabling very deep yet FLOP-efficient models.

==> Depth_distribution.csv <==
Depth,MOD-5,MOD-10,MOD-20,MOD-30,MOD-40
1,0.0,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.0,0.0
4,0.0,0.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0,0.0
6,0.0,0.0,0.0,0.0,0.0
7,0.0,0.0,0.0,0.0,0.0
8,0.0,0.0,0.0,0.0,1.9073486328125E-06
9,0.0,0.0,0.0,2.22523999582336E-06,1.11262006612378E-05
10,0.0,0.0,0.0,6.67572021484375E-06,2.16166172322119E-05
11,0.0,0.0,1.27156579310395E-06,1.08083086161059E-05,4.51405830972362E-05
12,0.0,0.0,2.22523999582336E-06,2.22524013224756E-05,7.15255737304688E-05
13,0.0,3.17891448275987E-07,6.99361180522828E-06,3.94185371987987E-05,0.00013319651770871100
14,0.0,6.35782896551973E-07,1.93913783732569E-05,7.37508162274025E-05,0.00022951762366574300
15,3.17891448275987E-07,4.13258885600953E-06,2.16166172322119E-05,0.00010077158367494100,0.0004596710205078130
16,3.17891448275987E-07,4.13258885600953E-06,3.46501656167675E-05,0.00018151600670535100,0.0010773340472951500
17,1.5894571561148E-06,6.35782862445922E-06,6.13530501141213E-05,0.0003124872746411710,0.0026095707435160900
18,5.40415430805297E-06,1.46230058817309E-05,0.00011094411456724600,0.0006084442138671880,0.0057970681227743600
19,1.20798749776441E-05,3.11533622152638E-05,0.00016816456627566400,0.0011231104144826500,0.011627514846622900
20,1.43051147460938E-05,4.06901053793263E-05,0.0002578099665697660,0.0021702449303120400,0.02092711068689820
21,2.89281215373194E-05,6.103515625E-05,0.0003716150822583590,0.003952661994844680,0.03411833569407460
22,5.02268485433888E-05,8.51949080242775E-05,0.0005645751953125,0.00689697265625,0.050838470458984400
23,9.63211059570313E-05,0.00010236104571959000,0.0008497238159179690,0.011589686386287200,0.07019201666116710
24,0.00012524922203738200,0.00011666616046568400,0.0013297399273142200,0.018685976043343500,0.08941650390625
25,8.93274918780662E-05,0.00017388661217410100,0.0022373199462890600,0.028364816680550600,0.1043853759765630
26,9.82284545898438E-05,0.000270843505859375,0.0038814544677734400,0.04104042053222660,0.1129709854722020
27,0.00013256072998046900,0.0004253387451171880,0.006839752197265630,0.056715965270996100,0.11302852630615200
28,0.000263214111328125,0.0006939570303075020,0.011583010666072400,0.07341066747903820,0.10578569024801300
29,0.0005194346304051580,0.0010859171161428100,0.018358230590820300,0.09062385559082030,0.09023571014404300
30,0.0009276072378270330,0.0016301473369821900,0.028786340728402100,0.10426521301269500,0.07091617584228520
31,0.0008598963613621890,0.0026845932006835900,0.043084461241960500,0.11256249994039500,0.05059655383229260
32,0.0011246999492868800,0.0046634674072265600,0.06137148663401600,0.11264705657959000,0.03242270275950430
33,0.0010798772564157800,0.007578849792480470,0.08266035467386250,0.10317293554544400,0.018079757690429700
34,0.0011262893676757800,0.013531684875488300,0.10514990240335500,0.08649317175149920,0.008865992538630960
35,0.0020367305260151600,0.024031320586800600,0.12610499560833000,0.06435966491699220,0.0035937626380473400
36,0.004531224723905330,0.04161993786692620,0.13872210681438400,0.04206053540110590,0.0011771520366892200
37,0.010013262741267700,0.06859079748392110,0.13363170623779300,0.023370742797851600,0.00030390420579351500
38,0.021012941375374800,0.10602188110351600,0.10803285986185100,0.010574976913631000,5.08626289956737E-05
39,0.043666522949934000,0.14675553143024400,0.07131894677877430,0.00354544329456985,7.94728566688718E-06
40,0.08719221502542500,0.1765177994966510,0.03650156781077390,0.0008808771963231270,1.27156579310395E-06
41,0.16287486255168900,0.17950375378131900,0.013849576003849500,0.00012715657067019500,0.0
42,0.26302051544189500,0.14496803283691400,0.00360107421875,6.99361180522828E-06,0.0
43,0.2890491485595700,0.0717528685927391,0.0004847844538744540,0.0,0.0
44,0.11004670709371600,0.007032076362520460,0.0,0.0,0.0

==> Norm-NAG.csv <==
Layer,NAG-80,NAG-60,NAG-40,NAG-30,NAG-20
0,0.6541508436,0.7447956800,0.8294517398,0.9339679480,0.9515334964
1,0.7251404524,0.8115555644,0.9044257998,1.0169105530,1.0809625387
2,0.7683390379,0.8533651233,0.9431351423,1.0499645472,1.1227210760
3,0.8165663481,0.9076322317,1.0115588903,1.2244169712,1.4502441883
4,0.8639168739,0.9586135745,1.0680952072,1.2714128494,1.5021470785
5,0.9141232371,1.0080946684,1.1112074852,1.3459570408,1.6519325972
6,0.9825639725,1.0670228004,1.1708443165,1.4045342207,1.7160789967
7,1.0119080544,1.1091256142,1.2333345413,1.4701774120,2.0392093658
8,1.0693306923,1.1727770567,1.3073620796,1.5334403515,2.1310238838
9,1.1248096228,1.2135045528,1.3867721558,1.6029858589,2.2397065163
10,1.1831053495,1.2918953896,1.4699611664,1.6854040623,2.3402876854
11,1.2469284534,1.3503259420,1.5128161907,1.7435340881,2.4281978607
12,1.2986059189,1.4323434830,1.5749200583,1.8200356960,2.5402235985
13,1.3459730148,1.4872969389,1.6308505535,1.8877109289,2.6220681667
14,1.4135909081,1.5643079281,1.7116622925,1.9866898060,2.7343327999
15,1.4550383091,1.6237065792,1.7810682058,2.0522451401,2.8098564148
16,1.5409512520,1.6691606045,1.8758487701,2.1469664574,2.9588153362
17,1.5997999907,1.7636861801,1.9634984732,2.2196717262,3.0580439568
18,1.6993082762,1.8613440990,2.0598943233,2.3284413815,3.1818680763
19,1.7726030350,1.9431804419,2.1341853142,2.3906645775,3.3036580086
20,1.8559268713,2.0414419174,2.2121291161,2.4922318459,3.4782538414
21,1.9130363464,2.1117391586,2.2951228619,2.5887260437,3.5708203316
22,2.0049633980,2.2139654160,2.3702733517,2.6709487438,3.7263202667
23,2.0864384174,2.2778420448,2.4516048431,2.8035304546,3.8378226757
24,2.1899430752,2.3677065372,2.5946807861,2.9133899212,3.9790029526
25,2.2485771179,2.4489295483,2.6841139793,2.9957454205,4.1615023613
26,2.3263959885,2.5619087219,2.7711663246,3.1124148369,4.2970013618
27,2.4077908993,2.6494183540,2.8468546867,3.1958818436,4.4366188049
28,2.4869937897,2.7296473980,2.9649391174,3.3129708767,4.5852961540
29,2.5526909828,2.8004512787,3.0379064083,3.4434237480,4.7163653374
30,2.6034476757,2.8959174156,3.1389007568,3.5671470165,4.8453211784
31,2.6640515327,3.0523123741,3.2860763073,3.6900129318,5.0404949188
32,2.7610964775,3.1228282452,3.3860931396,3.8127250671,5.2074060440
33,2.8145413399,3.1934027672,3.5048522949,3.9490466118,5.3798384666
34,2.9180390835,3.2797122002,3.5866160393,4.0830183029,5.5123705864
35,3.0052051544,3.3496699333,3.7130680084,4.2009091377,5.7166538239
36,,3.4256427288,3.8052730560,4.3604793549,5.8811545372
37,,3.4727072716,3.9279375076,4.4929742813,6.1102161407
38,,3.5658156872,4.0146059990,4.6248164177,6.3197441101
39,,3.6188838482,4.1142139435,4.8136529922,6.5590300560
40,,3.7113394737,4.2082962990,4.9646949768,6.7178111076
41,,3.7884316444,4.2943143845,5.1191248894,6.9162330627
42,,3.8784253597,4.3832135201,5.2287893295,7.1258840561
43,,4.1268930435,4.5235800743,5.3970880508,7.3789954185
44,,,4.5941591263,5.5162076950,7.6384763718
45,,,4.6388101578,5.7363920212,8.1487913132
46,,,4.7333402634,5.8501043320,8.3222532272
47,,,4.7897462845,5.9841246605,8.6409168243
48,,,4.8760166168,6.0653700829,8.7757673264
49,,,4.9486823082,6.2751274109,9.1714324951
50,,,5.0475683212,6.3552775383,9.3101100922
51,,,5.0770640373,6.4710440636,9.7778921127
52,,,5.1599597931,6.5628600121,9.9955987930
53,,,5.2986450195,6.6226863861,10.2319412231
54,,,5.3952136040,6.7338767052,10.4261493683
55,,,5.8064031601,6.8550009727,10.6538267136
56,,,,6.9908370972,10.8003005981
57,,,,7.0506954193,11.1050596237
58,,,,7.1645126343,11.2443342209
59,,,,7.2444992065,11.6292972565
60,,,,7.3412261009,11.8470363617
61,,,,7.3884115219,12.0010814667
62,,,,7.4909009933,12.1222133636
63,,,,7.6344671249,12.3017578125
64,,,,7.7336330414,12.4093303680
65,,,,8.0334701538,12.5567960739
66,,,,8.1728162766,12.6852369308
67,,,,8.7662143707,12.7438755035
68,,,,,12.8776082993
69,,,,,12.9941329956
70,,,,,13.1013898849
71,,,,,13.1853055954
72,,,,,13.3187246323
73,,,,,13.4273357391
74,,,,,13.5454244614
75,,,,,13.7181425095
76,,,,,13.8781108856
77,,,,,14.6268901825
78,,,,,14.7328147888
79,,,,,15.7764186859

==> Norm_BASELINE.csv <==
Layer,Baseline-80,Baseline-60,Baseline-40,Baseline-30,Baseline-20
0,1.5426563025,1.4830691814,1.4192351103,1.3880218267,1.3574737310
1,3.3040499687,3.8410601616,3.8225378990,3.0142855644,1.7041177750
2,6.2655901909,5.3400778770,5.0357475281,3.7486646175,2.2342715263
3,7.4287853241,5.1070966721,4.2923655510,3.2510948181,2.3311841488
4,9.7207641602,5.9872679710,5.0012884140,3.7436065674,2.7346999645
5,12.6802310944,6.5943465233,5.3685545921,3.7305722237,2.8585515022
6,15.8249893188,7.6252841949,6.1003012657,4.4112148285,3.2632508278
7,17.6842308044,8.3968811035,6.4258050919,5.1043682098,3.3326535225
8,21.8213100433,9.9591979980,7.4653129578,5.6904959679,3.8537492752
9,24.4699363708,10.8415908813,8.1295719147,6.0450186729,4.1650595665
10,29.6893520355,12.7847290039,9.4015502930,6.9454240799,4.4931344986
11,32.3252525330,14.6406202316,10.6819896698,7.4820532799,4.6767601967
12,37.8987045288,16.6859416962,12.2214994431,8.3415699005,5.1559934616
13,43.4787292480,18.2424144745,13.0225219727,9.3679752350,5.6992387772
14,49.4542465210,20.5843925476,14.4752655029,10.2857055664,6.3132553101
15,53.8421440125,21.5157375336,15.7022399902,10.8652372360,6.8596153259
16,62.0489196777,23.9255180359,18.1433029175,11.6437358856,7.4280829430
17,66.9399108887,25.2487392426,20.3152923584,12.1533432007,8.1480464935
18,73.7074966431,28.4838085175,22.4362945557,13.1577682495,8.9450759888
19,80.0960083008,29.8158645630,24.0091686249,13.7847900391,9.4689579010
20,87.5705261230,32.7968215942,26.2852058411,15.1998615265,10.5893316269
21,97.0725936890,34.5018997192,27.5501022339,16.4022026062,11.0992374420
22,111.2780609131,38.7293395996,30.1369075775,18.0294189453,11.9820022583
23,128.2467498779,41.9324722290,32.2768783569,19.0171546936,12.4804420471
24,145.0128784180,47.1558380127,35.1433639526,20.5774402618,13.3666515350
25,155.9714050293,51.3212738037,36.9305877686,21.7052593231,13.9166011810
26,178.1857604980,55.9329757690,39.4133033752,22.9619655609,15.1789541245
27,201.9074707031,62.5594291687,42.1895294189,23.6709041595,15.6783332825
28,218.0617675781,68.7592773438,45.4860649109,25.3891963959,17.1560859680
29,233.1764831543,77.0559539795,46.9263114929,26.7029876709,18.4787139893
30,245.4211883545,85.4109725952,49.9630355835,28.8590164185,20.0017929077
31,267.4758911133,90.2064208984,53.3486175537,30.5812950134,21.4992980957
32,279.9172973633,99.8184204102,58.7746734619,32.7727203369,22.7440795898
33,301.8423461914,106.3351593018,61.9997825623,34.7126312256,23.8989982605
34,320.3515014648,115.8008422852,66.8248367310,38.2499465942,24.8603668213
35,363.1338806152,128.4926757812,71.4377441406,40.2332763672,25.7964172363
36,,137.4035034180,76.2268371582,42.9172973633,27.2590942383
37,,147.8384857178,83.4115829468,46.1839752197,28.5967540741
38,,155.9688110352,90.2960052490,48.7614402771,30.3560066223
39,,163.3976135254,95.3322143555,50.7268600464,30.7951774597
40,,176.1808166504,101.8222656250,55.3126754761,32.9771804810
41,,187.8483123779,110.9816818237,59.1424674988,34.1372070312
42,,196.7666625977,117.2570724487,63.1655998230,36.2067222595
43,,226.7751312256,121.6678466797,68.5069732666,39.2940750122
44,,,128.0174560547,73.0572662354,42.0615539551
45,,,134.7549133301,74.6219100952,43.9339904785
46,,,142.0201721191,78.4826965332,46.3092460632
47,,,152.0804901123,83.6385955811,49.3959350586
48,,,162.0890502930,88.6421737671,52.4069595337
49,,,168.8555908203,93.8860321045,55.7802429199
50,,,178.7359313965,100.4212341309,59.0026702881
51,,,188.4548645020,103.9731063843,62.6163558960
52,,,196.9501037598,109.8012542725,65.8054122925
53,,,202.6709899902,114.6997070312,67.6418685913
54,,,210.6713562012,120.7889862061,70.0129547119
55,,,232.9163513184,125.6737060547,73.9298858643
56,,,,132.7171630859,78.7961959839
57,,,,139.8529052734,80.9556884766
58,,,,147.2968597412,85.3221282959
59,,,,152.9389190674,89.6956787109
60,,,,158.8331146240,95.2367553711
61,,,,162.3888854980,98.8566513062
62,,,,168.7139587402,103.2530364990
63,,,,180.1887207031,106.5270614624
64,,,,186.7079467773,111.1419677734
65,,,,189.2382659912,114.1839523315
66,,,,198.4394531250,118.8798751831
67,,,,222.9883880615,122.2015609741
68,,,,,126.4866943359
69,,,,,131.4858245850
70,,,,,138.0247802734
71,,,,,145.2623138428
72,,,,,151.6871032715
73,,,,,154.3040466309
74,,,,,160.5832824707
75,,,,,164.5017089844
76,,,,,170.5786895752
77,,,,,177.3643493652
78,,,,,184.1826629639
79,,,,,199.3399658203

==> alpha_and_avg_gain/alpha_and_avg_gain_20.csv <==
layer_number,nag_out_scale,avg_norm_att_score
0,1.8538594245910645,0.5396112203598022
1,1.43167245388031,0.4404972791671753
2,1.1585339307785034,0.8222622275352478
3,1.0389951467514038,0.3737823963165283
4,0.9266069531440735,0.4648892879486084
5,0.8958510160446167,0.39017051458358765
6,0.8001665472984314,0.6406624913215637
7,0.7706190347671509,0.41061076521873474
8,0.6982813477516174,0.31730157136917114
9,0.7259114980697632,0.41338300704956055
10,0.623384952545166,0.27058660984039307
11,0.6789281368255615,0.4262623190879822
12,0.5978275537490845,0.24163751304149628
13,0.6580893397331238,0.4248449504375458
14,0.5665026903152466,0.21185797452926636
15,0.6628665328025818,0.4512118101119995
16,0.5215259790420532,0.25735580921173096
17,0.6127217411994934,0.402376651763916
18,0.5376780033111572,0.24964624643325806
19,0.5905503630638123,0.41147464513778687
20,0.4683765172958374,0.21003079414367676
21,0.5967971682548523,0.4008299708366394
22,0.4755702018737793,0.23453015089035034
23,0.5786675214767456,0.39818722009658813
24,0.4982609152793884,0.30139386653900146
25,0.5445540547370911,0.35838818550109863
26,0.4757833480834961,0.23772303760051727
27,0.5616779327392578,0.3850647807121277
28,0.44104132056236267,0.23559331893920898
29,0.5661052465438843,0.3758997321128845
30,0.4754793047904968,0.2684810757637024
31,0.5342916250228882,0.36313629150390625
32,0.4472185969352722,0.24714946746826172
33,0.5221530795097351,0.33255016803741455
34,0.4684770107269287,0.2485545575618744
35,0.541782796382904,0.36145246028900146
36,0.43843820691108704,0.2686789035797119
37,0.5259370803833008,0.35898756980895996
38,0.46283605694770813,0.24276016652584076
39,0.5110763311386108,0.3523705005645752
40,0.4710148274898529,0.2223670482635498
41,0.5509850978851318,0.3627176880836487
42,0.42935729026794434,0.24216076731681824
43,0.5586197376251221,0.3613831400871277
44,0.576987624168396,0.33806437253952026
45,0.5382472276687622,0.345151424407959
46,0.4609062373638153,0.26596152782440186
47,0.5165011882781982,0.31244707107543945
48,0.5163045525550842,0.2714097499847412
49,0.5291101932525635,0.2764633893966675
50,0.5400058627128601,0.2994546592235565
51,0.55982905626297,0.34199532866477966
52,0.4830581545829773,0.1878627985715866
53,0.5469570159912109,0.3065429627895355
54,0.46408092975616455,0.20138756930828094
55,0.5423309803009033,0.2869841754436493
56,0.40355849266052246,0.21939139068126678
57,0.5481451749801636,0.28318801522254944
58,0.4776087701320648,0.22977972030639648
59,0.5043031573295593,0.3072308897972107
60,0.3593268394470215,0.1478419303894043
61,0.577982485294342,0.2511760890483856
62,0.36411771178245544,0.16120095551013947
63,0.5752567648887634,0.25643664598464966
64,0.36229822039604187,0.13978981971740723
65,0.5657728314399719,0.24276214838027954
66,0.2944187521934509,0.0825149416923523
67,0.6054297685623169,0.2696196436882019
68,0.34013089537620544,0.1322794258594513
69,0.5915995240211487,0.25703728199005127
70,0.29838693141937256,0.10681884735822678
71,0.5581956505775452,0.2728346586227417
72,0.3355177044868469,0.12971946597099304
73,0.5543112754821777,0.2550984025001526
74,0.3285076916217804,0.1512531340122223
75,0.5416510701179504,0.2659638524055481
76,0.39128369092941284,0.3198673725128174
77,0.46707454323768616,0.2292403280735016
78,0.4017394185066223,0.37884509563446045
79,0.41568732261657715,0.3076995611190796


==> alpha_and_avg_gain/alpha_and_avg_gain_30.csv <==
layer_number,nag_out_scale,avg_norm_att_score
0,1.8344907760620117,0.4247533679008484
1,1.4343713521957397,0.37461358308792114
2,1.141514778137207,0.6043850183486938
3,1.042046308517456,0.36784884333610535
4,0.8920354843139648,0.35442185401916504
5,0.8833986520767212,0.4203377366065979
6,0.7657405734062195,0.3123478591442108
7,0.7906990051269531,0.42305973172187805
8,0.7008132338523865,0.2947101593017578
9,0.7100721597671509,0.4181291460990906
10,0.6445381045341492,0.23855429887771606
11,0.6812084913253784,0.4246974587440491
12,0.5795078277587891,0.27590635418891907
13,0.6648486256599426,0.4420348107814789
14,0.5745925307273865,0.2483983337879181
15,0.6343554854393005,0.41931092739105225
16,0.5259661078453064,0.25729984045028687
17,0.621543288230896,0.41861268877983093
18,0.5202886462211609,0.2272302657365799
19,0.6145843267440796,0.41688472032546997
20,0.5061566829681396,0.2732994854450226
21,0.583000898361206,0.3763807415962219
22,0.5232527852058411,0.3149262070655823
23,0.5707714557647705,0.38737356662750244
24,0.4772171378135681,0.22904127836227417
25,0.5586163401603699,0.38682639598846436
26,0.5046373009681702,0.21395689249038696
27,0.5766814947128296,0.3977683186531067
28,0.5101839303970337,0.26874080300331116
29,0.5735942125320435,0.3778846561908722
30,0.4398805797100067,0.24641002714633942
31,0.5681082606315613,0.38496631383895874
32,0.455402135848999,0.25462329387664795
33,0.5454965233802795,0.38603878021240234
34,0.5153073072433472,0.21696409583091736
35,0.5477068424224854,0.3706551492214203
36,0.49892401695251465,0.21863766014575958
37,0.5821850895881653,0.3525172472000122
38,0.4760741591453552,0.27097421884536743
39,0.5545139908790588,0.3672000765800476
40,0.48051947355270386,0.23210780322551727
41,0.552150309085846,0.33466988801956177
42,0.4685458540916443,0.2439948469400406
43,0.6183273196220398,0.3494529128074646
44,0.4980091154575348,0.2638438940048218
45,0.5689258575439453,0.3434749245643616
46,0.42434725165367126,0.20117060840129852
47,0.5800184607505798,0.3009728789329529
48,0.5272273421287537,0.24320745468139648
49,0.6187917590141296,0.2669726312160492
50,0.4742269814014435,0.17370817065238953
51,0.6138279438018799,0.2883959412574768
52,0.4089653193950653,0.12228404730558395
53,0.6031255125999451,0.32026827335357666
54,0.4483683705329895,0.18341626226902008
55,0.56744384765625,0.3203352093696594
56,0.3179004192352295,0.12148922681808472
57,0.6688827872276306,0.3143063187599182
58,0.4102012515068054,0.14017486572265625
59,0.6035637259483337,0.30678030848503113
60,0.32374465465545654,0.1075824648141861
61,0.5716139674186707,0.2927822470664978
62,0.4068869948387146,0.19516459107398987
63,0.61966872215271,0.28021830320358276
64,0.37190720438957214,0.2764015197753906
65,0.5402780771255493,0.2790367007255554
66,0.4150875210762024,0.37878313660621643
67,0.4666396379470825,0.297623872756958


==> alpha_and_avg_gain/alpha_and_avg_gain_40.csv <==
layer_number,nag_out_scale,avg_norm_att_score
0,1.842423677444458,0.416709303855896
1,1.4241011142730713,0.39485132694244385
2,1.1343202590942383,0.39950692653656006
3,1.0518627166748047,0.4482641816139221
4,0.9021439552307129,0.2934466302394867
5,0.8868484497070312,0.4367254972457886
6,0.7750283479690552,0.33548465371131897
7,0.7921103239059448,0.48735111951828003
8,0.6898202300071716,0.3527204990386963
9,0.7385662198066711,0.46366798877716064
10,0.6362227201461792,0.2368428260087967
11,0.6883034110069275,0.4071424603462219
12,0.5856443643569946,0.26213353872299194
13,0.6853217482566833,0.4344159662723541
14,0.5674799680709839,0.2867743968963623
15,0.6288386583328247,0.4262973964214325
16,0.5367623567581177,0.30575287342071533
17,0.6315394639968872,0.43667393922805786
18,0.5129038691520691,0.2598884403705597
19,0.6554383635520935,0.41992253065109253
20,0.5743836164474487,0.2663121819496155
21,0.5956015586853027,0.4000838100910187
22,0.4847342371940613,0.25114333629608154
23,0.598882257938385,0.4382163882255554
24,0.5023254752159119,0.24721020460128784
25,0.5988444089889526,0.38835662603378296
26,0.5453407764434814,0.22559404373168945
27,0.5808591842651367,0.40086624026298523
28,0.48779594898223877,0.1986185759305954
29,0.600350558757782,0.38713765144348145
30,0.5402485132217407,0.3038780689239502
31,0.5635473132133484,0.3615720868110657
32,0.538026750087738,0.2474825382232666
33,0.5739508271217346,0.36168789863586426
34,0.5242661833763123,0.24662311375141144
35,0.5921482443809509,0.3697728216648102
36,0.4932878613471985,0.2460353821516037
37,0.5942896008491516,0.34814122319221497
38,0.5026494860649109,0.20983657240867615
39,0.6274250149726868,0.33815619349479675
40,0.4656009376049042,0.17847520112991333
41,0.5944522023200989,0.31874704360961914
42,0.49658140540122986,0.24198183417320251
43,0.6492104530334473,0.3039819002151489
44,0.3789811134338379,0.12395029515028
45,0.6465307474136353,0.34898433089256287
46,0.35635679960250854,0.14632752537727356
47,0.6677439212799072,0.31318938732147217
48,0.4880950450897217,0.17075049877166748
49,0.6450282335281372,0.34161800146102905
50,0.29867982864379883,0.10005959868431091
51,0.793746829032898,0.3068205714225769
52,0.4262183904647827,0.22611817717552185
53,0.6279997229576111,0.31937259435653687
54,0.4913860261440277,0.39030885696411133
55,0.6042909622192383,0.34216561913490295


==> alpha_and_avg_gain/alpha_and_avg_gain_60.csv <==
layer_number,nag_out_scale,avg_norm_att_score
0,1.8564153909683228,0.41641706228256226
1,1.4432626962661743,0.4058016538619995
2,1.1362991333007812,0.37190791964530945
3,1.0634088516235352,0.43498459458351135
4,0.8950170278549194,0.331194669008255
5,0.8771321177482605,0.45433589816093445
6,0.7625516057014465,0.28500857949256897
7,0.8103817701339722,0.46263134479522705
8,0.6970774531364441,0.263159841299057
9,0.7297893166542053,0.4788416922092438
10,0.6491103768348694,0.29994791746139526
11,0.6917480826377869,0.45874103903770447
12,0.5887653231620789,0.2758573293685913
13,0.6903765797615051,0.4474693834781647
14,0.5931316018104553,0.2729943096637726
15,0.798686683177948,0.4130958020687103
16,0.5600197911262512,0.33997637033462524
17,0.6352489590644836,0.4457213878631592
18,0.5478193759918213,0.29406362771987915
19,0.6385181546211243,0.4249703288078308
20,0.5697752237319946,0.24874725937843323
21,0.6394237875938416,0.4324919581413269
22,0.5093920826911926,0.22499927878379822
23,0.649725615978241,0.40353795886039734
24,0.5099505186080933,0.2492920458316803
25,0.6135108470916748,0.42514485120773315
26,0.5210898518562317,0.24575750529766083
27,0.6450250148773193,0.3814866542816162
28,0.5022190809249878,0.22408953309059143
29,0.6449469327926636,0.38835251331329346
30,0.6120966076850891,0.321449339389801
31,0.6567837595939636,0.35412195324897766
32,0.5334550142288208,0.20319059491157532
33,0.6598709225654602,0.3764386773109436
34,0.44380465149879456,0.19636750221252441
35,0.7155352234840393,0.3717394173145294
36,0.3876175284385681,0.15284115076065063
37,0.7162193655967712,0.3973933756351471
38,0.4096018075942993,0.1665143221616745
39,0.684413492679596,0.3887318968772888
40,0.5038729310035706,0.19319769740104675
41,0.6918153166770935,0.38721761107444763
42,0.5004638433456421,0.3622772991657257
43,0.683117687702179,0.3687834143638611


==> alpha_and_avg_gain/alpha_and_avg_gain_80.csv <==
layer_number,nag_out_scale,avg_norm_att_score
0,1.8804808855056763,0.46407341957092285
1,1.4662773609161377,0.4361667037010193
2,1.1304758787155151,0.3678644895553589
3,1.0905429124832153,0.44373688101768494
4,0.9021967053413391,0.3519165515899658
5,0.8709460496902466,0.5032945871353149
6,0.822631299495697,0.24795475602149963
7,0.8153030872344971,0.45695561170578003
8,0.6915870308876038,0.3261754512786865
9,0.7259475588798523,0.45103853940963745
10,0.6196553111076355,0.33367323875427246
11,0.8085015416145325,0.4405612349510193
12,0.5752865076065063,0.26943373680114746
13,0.6969108581542969,0.4442969560623169
14,0.6257602572441101,0.2330733835697174
15,0.7013211250305176,0.4490680694580078
16,0.5902318954467773,0.26178213953971863
17,0.6711323857307434,0.486037015914917
18,0.5697159171104431,0.28637510538101196
19,0.6802220344543457,0.4431232213973999
20,0.5010950565338135,0.2383991926908493
21,0.6676434874534607,0.44700193405151367
22,0.5841500163078308,0.267688512802124
23,0.632226288318634,0.44328755140304565
24,0.5043022632598877,0.2244385927915573
25,0.6799429059028625,0.4024626612663269
26,0.5465551614761353,0.2511412501335144
27,0.7336450815200806,0.4232677221298218
28,0.5038542747497559,0.21876704692840576
29,1.0606091022491455,0.34802258014678955
30,0.4814092218875885,0.21235185861587524
31,0.7525678277015686,0.45589250326156616
32,0.3992241621017456,0.18995635211467743
33,0.8024480938911438,0.47627121210098267
34,0.48086708784103394,0.23707865178585052
35,0.7943537831306458,0.6332038640975952


==> attention_skip_rates/MOD_keepkv_baseline.csv <==
Layer,5,10,20,30,40
0,99.9989,93.4957,54.9805,15.8924,4.2792
1,94.6446,53.7805,0.0610,0.0000,0.0000
2,27.1417,11.8321,0.2253,0.2384,0.1295
3,68.7062548828125,32.9736,1.8771,0.0000,0.0000
4,100.0000,99.9998,81.9238,50.8780,33.0483
5,100.0000,88.3434,67.1582,53.8034,45.2527
6,100.0000,100.0000,82.6660,64.1049,45.4612
7,100.0000,99.9999,94.7949,49.7131,22.4460
8,100.0000,100.0000,100.0000,99.8596,64.0259
9,100.0000,99.9998,88.5107,74.8313,58.5195
10,100.0000,100.0000,100.0000,91.3500,81.4851
11,100.0000,100.0000,100.0000,99.4953,78.5259
12,100.0000,100.0000,99.9902,92.1687,77.0912
13,100.0000,100.0000,99.5947,90.4862,79.3183
14,100.0000,100.0000,99.9756,99.8670,90.4065
15,100.0000,99.9999,99.0723,93.5227,89.8682
16,99.9995,99.9696,95.5615,86.8154,81.4736
17,100.0000,100.0000,99.9756,99.9162,99.7417
18,100.0000,100.0000,99.9805,97.0751,94.7313
19,100.0000,99.9999,99.8193,96.4026,91.2303
20,100.0000,99.9981,98.0225,90.4399,87.9363
21,99.9978,99.9957,97.0264,92.4649,89.5138


==> attention_skip_rates/MOD_keepkv_nag.csv <==
Layer,5,10,20,30,40
0,99.8635,99.8635,99.1478,95.8582,84.0105
1,95.9047,74.2056,39.8757,23.6540,7.9330
2,76.2703,70.3327,59.1942,44.6135,39.9749
3,47.2772265625,21.9412,11.3185,7.0399,3.7387
4,99.7645,82.7485,29.3510,17.2372,11.8920
5,99.8493,99.9728,99.7713,99.7581,99.0825
6,97.8099,98.6079,92.2449,85.0820,24.3938
7,90.9493,61.8355,35.5778,24.4281,20.9031
8,99.9032,99.9517,99.8919,99.8504,99.7323
9,92.1110,86.0887,77.4988,38.0825,55.9944
10,99.1613,98.0838,72.2729,41.5933,15.0423
11,98.5608,99.3428,96.2775,83.8271,49.5850
12,98.4508,97.6645,74.3012,60.2131,52.8917
13,99.3546,99.4774,99.3531,99.2871,71.5355
14,99.7228,99.7401,99.7224,99.6386,99.3551
15,98.9940,97.9957,96.4659,91.4163,96.0299
16,99.6816,99.4888,99.2965,99.1187,95.3535
17,99.7539,99.7251,99.6432,99.3347,99.4409
18,99.5766,99.5720,87.1354,49.4097,24.8478
19,99.1563,98.5683,98.6998,90.3645,68.1120
20,99.6097,99.6499,97.7683,93.9127,98.9255
21,99.8746,99.5087,97.7671,94.5201,93.7770


==> effective_rank/effective-rank-20.csv <==
layer,NAG,BASELINE
0,351.5332924381290,317.1176379737350
1,356.9985732573190,155.5858264930280
2,367.39920669547700,171.39769147292600
3,367.2884934295910,182.58358208095100
4,375.6204955290830,208.93705882486900
5,376.2288599924730,216.51612815584800
6,397.54945368627600,246.1411100402040
7,384.70380224800100,253.5757563845400
8,382.94932634510100,280.62659941973300
9,389.3889843899950,272.92281687844300
10,388.794877781229,283.8461425132400
11,387.30303113549800,275.03062083440500
12,400.6872429536710,291.0841122453370
13,396.7996781503710,286.51278788343300
14,409.9882284039920,296.7226738064310
15,409.7071689950320,300.40125621062400
16,419.4115449935700,308.6346875633870
17,389.46005814898800,323.6084341981920
18,400.00773766916800,338.71927742573200
19,408.1651851722550,342.32599063430600
20,413.3801123881750,363.18360769574700
21,404.224747186171,369.1917617795150
22,421.2245129889840,385.10339656930400
23,410.65427663388000,377.2552027173230
24,429.835492139863,393.66847771962300
25,416.5647041457270,380.38133420987400
26,418.3264382046120,388.223927093743
27,405.7766202510350,378.1399369096010
28,420.25597464161900,388.75342768402400
29,415.2652512463550,382.2446997117340
30,424.0474767274230,394.9890608280110
31,410.8511066163900,406.0266212849620
32,422.94124596851100,423.24896577767200
33,421.09793407609300,428.15586084451800
34,429.6661730427980,447.53540784852400
35,427.27654601485800,436.9344195817600
36,437.1189431300350,457.1662996539740
37,405.9587698896820,441.5567371431760
38,408.4962510114060,459.5729243968290
39,412.43444358996300,453.6456727494590
40,425.27550014418100,468.8307521546330
41,420.71526721356000,462.72193426712500
42,421.6550254392490,473.22909058087900
43,408.46779206213500,449.85308943118900
44,416.7038590931490,469.1292876719140
45,399.9921627376980,478.55326776377800
46,411.8232888973000,490.66846420308300
47,392.6182055816660,471.8306336949670
48,401.3350233202160,483.28374357153500
49,408.75197500465800,479.17653066914400
50,420.84154769077500,488.70132530626100
51,429.8591108530360,466.4315163064400
52,442.23245177071000,479.79800628850000
53,416.3538685683200,462.89457229002400
54,426.4979350031200,483.1871536523220
55,387.01440683313400,452.16074386300500
56,406.2197753363550,469.3317360878030
57,412.44107603180800,458.8604691849870
58,425.2143465237250,474.4409782873630
59,412.75268426539100,460.08190846369200
60,412.46275128197600,475.7144611871660
61,409.2379035422220,480.4823935542810
62,424.920084388918,489.58043520877100
63,436.4877638491110,484.1033409494880
64,447.8163206051420,494.70728562842100
65,441.38427853798600,491.4527067846520
66,451.10612211957000,506.72585205468200
67,453.5948562714520,502.4001127670780
68,463.7085707284940,521.8375650865330
69,457.2789997759420,493.9548815340630
70,470.0302431534700,498.4566300027890
71,473.09964961525000,501.17806984927700
72,476.7696011717400,508.0849881069600
73,471.52321941720800,515.0833358536940
74,474.66904416752800,520.1706811167410
75,470.042730978956,530.0979080472600
76,474.0472676863970,527.880813222324
77,468.3610032775830,526.608871069244
78,445.0058277963810,517.3433303386140
79,336.6339057496740,467.0246373335590


==> effective_rank/effective-rank-30.csv <==
layer,NAG,BASELINE
0,372.17027904090400,337.6051278142200
1,380.3427870586520,197.0406254242290
2,390.8467544702890,214.03009840219100
3,388.8980456945190,247.3088783753300
4,393.3329743946900,288.60284930741700
5,386.5615425578560,292.16488154746300
6,405.3279785073890,319.24875974987300
7,397.16916157226500,316.9851572481640
8,411.9408632161020,334.05938448832300
9,414.2516081134860,350.34935623091700
10,418.42375429204400,362.76476345688
11,428.0521379013670,384.1963011157190
12,439.08179009432900,410.16779975790700
13,423.4391375187370,393.79223045677500
14,435.8031783810190,410.5629582711470
15,430.1574861352780,399.7723321975170
16,444.96811312076200,415.11586840261600
17,437.35672057079000,397.0785055823530
18,443.0713909768150,415.9894989669850
19,428.4772513626110,400.70083585791600
20,454.34010790861100,409.56771086806100
21,440.1398302971910,413.4071873572610
22,457.5741336729850,432.13366710120600
23,445.39015277655400,430.1069700958470
24,453.62417768086500,452.8010614479840
25,445.330984625916,449.55530173529500
26,443.9767021596450,469.9477258334820
27,432.51555055982800,461.58730386935300
28,445.48126585927200,479.7866906371170
29,439.30902781910700,477.27922391565700
30,449.65774021692800,494.3254398677720
31,438.54527471441900,479.4520824307210
32,452.1509443801990,498.462728007752
33,443.42306252159300,475.91345983931200
34,458.86186632879300,493.1575563487600
35,459.34206508433900,488.90469745451500
36,456.524133986879,504.5458857486310
37,448.7800458180950,481.29390457882900
38,456.7410117996060,500.1163047786810
39,413.8232285422370,494.92799168592600
40,425.7102191048050,515.034791150365
41,429.9802977519840,506.0092097680240
42,448.2278146207600,524.8384582624520
43,438.3919660346400,505.6474556695270
44,453.0504212191410,524.0432726660110
45,451.12300591963000,501.771589727164
46,468.0352810101140,526.7679326916820
47,412.90765363319000,503.62967939400700
48,431.3379695154930,524.2267335365120
49,412.08329897563100,487.89483268051700
50,434.78170761804900,505.5162266562610
51,450.73991048857800,504.2906517911610
52,464.4852672306540,517.6608108383400
53,461.52779990182000,481.6706186026150
54,479.4050193942660,498.0223412759110
55,471.1798981530180,509.26883863757700
56,477.5586465412690,515.3347701977050
57,478.62483467320100,520.5522334792570
58,490.69427706600300,537.0090365532850
59,486.9464861135360,514.4298888929920
60,502.6931784506310,532.6577757919740
61,509.2644111516980,545.6038166302590
62,518.5330079882630,561.1993700200680
63,504.35490059297200,556.1841537071760
64,513.9082375181970,574.1161454599450
65,496.1994620085490,567.0759992376550
66,492.96155326998800,574.6981645599210
67,432.5971649356360,550.7327699933480


==> effective_rank/effective-rank-40.csv <==
layer,NAG,BASELINE
0,392.1523876175210,358.8462887837590
1,396.9281357115960,272.4464017842060
2,398.30134220310800,275.69435099252300
3,405.64261807809100,299.0767102559730
4,413.5133417816920,318.26213621874600
5,426.87270564092500,337.9245947235810
6,441.68219809674000,366.30690165147
7,410.44999162512200,366.20459350014800
8,424.52433369035100,390.53387629388400
9,422.38241326223700,399.77537407670900
10,450.0130365301710,425.1638541980070
11,439.6471287748080,406.1029998921680
12,454.96209929563900,424.7568243842780
13,455.0545622441330,424.8263182431180
14,472.8850915635390,447.65276632732200
15,447.14007652559300,414.31555612767200
16,461.1508618191350,432.04000569384000
17,447.82039183787100,421.15510266029300
18,462.01456881057400,437.4402541568440
19,449.535093790375,438.1629405938160
20,476.17770107887600,465.0727212933480
21,453.45300702126000,455.2144038387120
22,467.37861063905600,476.6124396754430
23,450.0023454623110,481.9005197208330
24,469.5738560886980,512.319584253908
25,450.777226137572,495.27470063991600
26,478.5436178461000,523.0241893359510
27,473.5303357213730,514.9582488168470
28,483.2863182238230,546.6795235728520
29,491.77251572213600,531.7132463765740
30,509.9932995463640,555.9500632886550
31,489.3779039670550,525.9821847696450
32,492.3808921432690,542.6675417489430
33,459.62304628713800,523.8046054921020
34,484.29295077858500,550.378671840711
35,500.8029854935050,520.5831797504900
36,518.2846396911540,542.4578237027730
37,513.3197467389390,531.3437573939270
38,533.5125986512400,554.9011760261420
39,464.67277816263200,511.44184662873600
40,490.97910459255800,537.78923136143
41,475.9468507403050,504.4488269615570
42,497.1615489762890,530.6023936319300
43,465.7778408094570,514.9212406850660
44,492.9822754207170,550.6577669247720
45,492.798917688005,560.8965357044810
46,504.81142315573400,587.0775368777030
47,514.8728013402400,586.82226483773
48,539.155135049576,606.2175890417680
49,533.0277418127490,599.2173163144640
50,537.9614918840410,613.2775391079320
51,549.267686328011,613.6421670148090
52,558.0686685017490,619.1259557737450
53,525.3638916625640,597.2676196851240
54,493.04750206535600,604.4977792214200
55,374.84358768219900,576.8847300424240


==> effective_rank/effective-rank-60.csv <==
layer,NAG,BASELINE
0,419.05244829360400,385.38942532090700
1,427.92100643891700,254.0843221499810
2,429.8222720551500,305.75484212374700
3,436.99178569310500,311.25297828872800
4,464.6942857642860,348.01031229439200
5,479.31136823919700,339.86545230159000
6,500.2135637765720,368.46893021997200
7,509.7036129829970,368.2355033934280
8,533.050543707372,412.66367549540100
9,499.0373614063340,417.36949070205900
10,519.2782257581330,453.75705821120700
11,469.0932785891410,460.03384626154400
12,476.51488653577100,505.77278884852900
13,466.8857696130840,491.4997820126810
14,488.97013159978900,548.7341838608200
15,480.80157926258200,536.8170485143890
16,515.6019705477170,580.4999028530320
17,503.3874143239340,550.0993873601490
18,528.4589818755070,586.2312326591790
19,497.48957655431500,564.4873247262420
20,532.3713943613200,603.1894564300630
21,508.0827225664480,573.4787921485710
22,531.3510811478200,608.7897932667510
23,517.6808585404290,571.1558906203800
24,540.9572367098240,588.3950878283360
25,516.0026529994320,576.6194723325980
26,535.1793637263430,612.6232187319410
27,527.0768315497810,562.9902000261110
28,553.1959492625180,597.0025078340410
29,507.32742036678900,531.6110696690530
30,518.7308150335080,559.8482106167470
31,457.29554255516800,563.2495609225390
32,495.76977255477100,591.5125425041740
33,494.20454129128700,585.0027931466910
34,532.4750515825250,616.904685377829
35,526.0294783866810,595.0022035465620
36,559.1876197674510,638.3505317659100
37,569.3361293011080,604.2548172444590
38,605.8745335664380,659.9284643621040
39,599.2248551468330,667.174585685913
40,617.2693844835200,701.1238133954790
41,628.0376818540750,690.2206228745840
42,632.5136949640190,718.4567551718400
43,599.8881134542350,683.0966693943380


==> effective_rank/effective-rank-80.csv <==
layer,NAG,BASELINE
0,440.07118796564000,406.26395297708700
1,460.93093584844600,359.8705210230450
2,478.785981263956,374.6234464172640
3,486.26451199286700,343.06658824830700
4,489.8653384438420,393.5542053116500
5,520.1455907416350,370.65868972993400
6,555.1705832004250,424.2443687339280
7,543.1305511239700,415.53443895799100
8,552.5047708041190,480.7983467498280
9,502.5697524049450,468.33792013821500
10,532.8724557762090,524.5476718445350
11,514.9491267594960,512.4385443076860
12,538.3676261712510,558.5214231195240
13,501.6014232249760,540.257936644194
14,538.1732679784960,591.9152570008400
15,518.7985269470760,591.1180983570210
16,555.3930869332210,651.2393821549990
17,542.579256284044,624.3193491719360
18,564.5395446685600,671.3046725394890
19,526.1624397790400,648.6068622981480
20,569.5157961870440,689.8211270504200
21,538.6467607518290,629.071190929704
22,575.9186609079010,675.4209652159670
23,547.4220595873670,607.3422708366560
24,594.506284160201,656.3019540209310
25,530.3251839457380,652.3837948143830
26,573.7809476772090,688.1574470829280
27,531.0126068733890,645.9022812875210
28,589.3602823361310,682.0289809195510
29,566.8851831789040,685.4123790714570
30,596.2192677768420,740.3827562690500
31,599.2848750225480,697.8844380107960
32,628.9745802157560,745.6805377239460
33,640.9490576565370,771.501460935884
34,690.9067468900770,768.0839782529370
35,698.8786191593200,711.6552409950510


==> participation_ratio/participation-ratio-20.csv <==
layer,NAG,BASELINE
0,94.35838046651460,58.46044896193150
1,103.95609395778100,22.97366702855080
2,108.61519876003800,26.808046938952700
3,114.34036487079800,31.110776285327000
4,114.54045324589200,35.90019015392940
5,118.07500361066600,38.86447443964270
6,124.1322848210710,45.5215552968605
7,112.44041590863600,48.55574199091010
8,112.11778231962100,56.94033452494970
9,116.76631501116300,53.86392075416550
10,112.99840311152800,57.53379612061050
11,115.08142180681600,55.78705966353640
12,119.81856948585600,61.16359606008220
13,123.69212378570900,58.548569477954500
14,123.93481573823000,63.02383931233170
15,115.32706212255100,64.6581000446143
16,122.75892735705300,68.89520856586380
17,114.27231075945100,78.97705526617570
18,118.25427669110300,84.69415697034120
19,122.35729510019300,86.27552985212350
20,123.59317163205300,95.09914807638800
21,122.71161827817400,103.09301372128300
22,126.75016328748500,107.7468889136680
23,126.5491268462840,107.94563379616100
24,134.46713985511200,114.34153510888000
25,128.9186411636300,107.67408517604400
26,126.97777082906900,111.63639092570300
27,127.32008820471200,106.60741462921800
28,131.3372997190960,111.97456854726200
29,129.53392357145000,114.73958742369500
30,131.76300546482800,121.74961956433100
31,128.32830898254200,128.78711188818600
32,132.45792324097600,136.71772882768500
33,130.62681106050600,146.9120237814700
34,131.99535063880700,155.2089720748050
35,138.08590153077500,153.92385449622800
36,137.03719581033800,162.8086028796410
37,125.22952356066300,157.9573204155940
38,124.29972934113400,164.86473908172200
39,127.86762614598700,160.22467625715300
40,132.25997995963100,168.4372160218130
41,132.10369072665200,164.88192849980100
42,131.24936324919700,170.4114299358650
43,133.14704225328500,165.29306236147000
44,134.7606571409520,175.26516138332700
45,126.9050314749530,181.4163862054420
46,131.37749130567100,187.5856989858030
47,128.8583084372420,186.1585168448730
48,130.65689949323000,192.35181506790000
49,141.67598285400000,202.0938495392840
50,145.26663465894600,204.3621702246570
51,146.26048470735600,193.48347666048700
52,151.14949381933800,199.05916937351500
53,141.23203884879300,190.98250602806900
54,144.98838746576800,202.2135528206770
55,131.2811743574220,182.52711384862000
56,139.51309708054100,192.04510836691000
57,139.58731503736900,183.14006294193700
58,144.66966798782900,191.1390850311080
59,132.06524787878000,185.69116038756000
60,129.78209008728400,193.25957645949000
61,130.2472449218170,196.2646941598960
62,135.74754404995200,199.1650399729250
63,143.68046261256400,199.6393567446940
64,146.88311889333200,203.42951967867100
65,137.83634634683300,202.0922455195020
66,140.5243963669360,209.853388524567
67,141.86902110309000,206.8691946485520
68,142.9945385333330,216.74555720887400
69,135.10045530782000,198.28189419297100
70,139.42776193704500,195.9770639938480
71,142.8658859181300,198.54769170164000
72,142.2718970734200,194.45080506410800
73,140.32787055684900,198.28756530830100
74,135.92058389503300,192.43975894561100
75,127.21973171688000,197.97116941274200
76,125.16336369827100,184.02862657376200
77,114.0301742508310,176.7412645931360
78,95.65399340486820,155.94423829946700
79,49.90326133556770,112.27718014149200


==> participation_ratio/participation-ratio-30.csv <==
layer,NAG,BASELINE
0,94.31003972056790,61.14917790047290
1,103.9983317806450,23.71003760399210
2,107.98780327035200,30.05412174841980
3,117.5818029781750,44.16594182287540
4,113.7133279897590,51.44087124103120
5,113.69673699064000,57.68556604142650
6,115.48028900866800,69.37373325261500
7,114.02830852368800,68.69617434118490
8,117.68182111171500,75.87629103287600
9,123.76655467001500,83.71123287953290
10,120.47927891128500,89.9384065519262
11,118.54191280411500,104.51821665844300
12,121.29762802277300,113.10477959744200
13,118.45584154054300,105.45197203987900
14,122.45927421977700,110.84430214697200
15,121.47626156250200,102.48978404483100
16,126.47242280314900,108.1014926534700
17,126.77983455312900,104.68437512360100
18,127.54275973880400,110.82992203439600
19,131.62446510746800,105.20467592875200
20,140.38480802212800,110.14184993122500
21,136.54114439859200,115.9926736141900
22,141.82629825656300,122.38871046745400
23,130.8185591487050,126.3640792497780
24,130.4006358896570,136.00889091770500
25,127.69793427857300,141.13457764378
26,125.47350340838000,149.23793181011400
27,125.79147770895500,146.66235022015700
28,129.38681562508400,155.45653681476900
29,129.82829394343200,159.53652067030300
30,131.43529281065600,167.8110171719660
31,135.1690425288370,169.98539049096000
32,138.09263815430300,178.110267695058
33,138.40651981442600,161.42117870428200
34,142.10342266406600,169.8792127473720
35,142.1114834049380,170.0269618714460
36,137.0442267354500,178.33632924649800
37,136.72314330422900,176.7910695652950
38,135.80213101925100,185.01097114605000
39,125.66925293081700,183.9375669009070
40,128.59854926373800,195.15308359292200
41,134.01336720701100,197.49249954883600
42,140.30397328478800,207.12018771625700
43,141.1449802134930,209.15380106524700
44,144.7506798192350,217.38370315155500
45,153.63293345728000,195.3239507750070
46,159.60888262371500,208.28799919345400
47,137.431865972563,199.32131215099100
48,143.86849249826600,208.943670621707
49,134.92730217123700,187.9411362946530
50,142.8750375595590,196.35586766139700
51,149.9773838972660,193.239588449783
52,154.4817867627330,198.05228284525700
53,150.02051424449500,175.3031765039620
54,156.67771517273600,181.80470117831000
55,151.89615646433500,192.2712132533290
56,147.3308936913450,191.92659904530100
57,143.4342501658210,197.3794769464430
58,146.37104803498000,204.2789489488360
59,150.55065991563000,183.35494126634500
60,155.73903695057600,189.97075358891600
61,160.25062347545700,198.020665242403
62,162.0728767918450,202.91041268107600
63,147.59445391732900,195.97128838668700
64,143.5110984547720,201.8094590881980
65,121.2766035343630,193.4464139889530
66,105.55411659369100,189.93511157166400
67,65.9780829760811,155.7602394810000


==> participation_ratio/participation-ratio-40.csv <==
layer,NAG,BASELINE
0,92.3091965306533,64.75209020193700
1,100.42238320042700,35.99849931528670
2,100.97038258783800,52.53438582797860
3,111.34058176833800,68.68041242264840
4,108.7370545916650,73.07775548959890
5,120.49538596029300,77.77311478000080
6,121.37194332288900,82.68022268926510
7,118.68489452251700,83.24396921041430
8,119.64663496799800,91.64474110147010
9,115.37550371553600,99.37975241883430
10,123.97226736161400,107.75093939843100
11,116.08851789546000,100.50654520601400
12,122.98037547144000,107.50511709495400
13,123.25610143723500,104.10059173660900
14,127.75844422915800,113.7229989603960
15,131.17294909156400,104.60194371083100
16,129.5965923868880,110.87394070611100
17,119.56299308774700,111.06534920282600
18,122.70008630836900,115.42931755671500
19,124.0379220859520,117.14033864032900
20,129.9643538428450,128.22553130778600
21,123.69674043567900,129.633852705508
22,125.70522426244700,136.93947887194100
23,125.94203402464200,148.35612591376200
24,134.59559988815500,161.1180947273350
25,136.85089938281400,158.18002916536400
26,145.1367481460230,169.0097888029860
27,140.76254778646500,173.51836589946900
28,140.25630187541100,188.21810376038100
29,148.5661356172270,182.23229607501800
30,154.4740306812820,193.90121646801800
31,147.25985639395800,185.70821531852400
32,144.00278510789700,193.38876958786500
33,142.14818484748900,179.921918200441
34,150.18519096035900,193.6337744164870
35,157.68796828754100,184.90320099196100
36,163.3700284314530,194.49116339337000
37,169.15894318688200,198.8933472537580
38,177.4780862745210,210.49382093392500
39,155.6938847351100,185.74801246023800
40,166.01228276789500,199.5297487746910
41,154.7678429203830,186.52743566007900
42,161.53256758971200,198.31525118823100
43,142.93495761203000,189.66467620258900
44,149.99755390686500,206.35712364225000
45,149.88940213404900,214.92498919792000
46,148.61352898522900,228.3918350886710
47,151.59974039206100,228.39027764182000
48,155.7543203663040,233.97312641474200
49,156.17656950027500,223.22194170052200
50,152.84442095153300,224.73998631104500
51,159.4955118366120,224.67486964255900
52,156.83728257651200,213.53821289966100
53,120.97288746162800,190.8720850914640
54,92.7685360010013,184.95797343456000
55,41.822954256660000,149.2725784539450


==> participation_ratio/participation-ratio-60.csv <==
layer,NAG,BASELINE
0,92.01227848253170,67.46797585514910
1,100.55657727089200,29.95785770004680
2,102.4689466750340,53.68613959571530
3,109.00131375024900,62.746434416438200
4,114.30161914231500,70.16958928716210
5,117.57551031152700,66.45963649421050
6,121.90089046798800,74.9523271962674
7,132.52241164220700,82.61814935113940
8,134.11954889028100,95.06435851548390
9,128.53464339577800,97.42588388128820
10,129.55166568626700,110.23234332921700
11,118.71667303947500,118.30493833012700
12,119.08003730716300,134.1204476096790
13,118.85081357386500,131.74974085917400
14,122.97930717671600,152.6145213529610
15,127.06225426843700,151.99903841410500
16,134.5971654938520,169.24818016483500
17,124.99431958010300,158.63023640446100
18,133.8779290620270,171.4886376877260
19,138.74325199920500,167.01270711576200
20,149.61988918171100,182.20565089772200
21,140.7589671989720,174.17520597677900
22,146.62563918460400,190.5577570877840
23,147.27941953706400,173.83144756834100
24,148.61896655913200,179.35799254130100
25,146.54570615060500,183.21270780301600
26,151.773110006982,200.68138444292900
27,156.96998185817400,189.64028245786400
28,165.03217556946200,205.29362862192500
29,149.259441216282,180.2141241798380
30,148.4616561394730,191.79372338324900
31,143.98883561601500,193.34459299374500
32,155.16353161953900,206.31249847502400
33,150.97088928927400,208.2797769372290
34,162.43819514048400,220.82581134192600
35,156.13244269579300,220.48788658932400
36,164.07545661882800,240.95411670189900
37,168.29820095523000,223.83114709492500
38,178.0815193368020,250.30708195748800
39,179.3920523275040,255.07414512422700
40,174.55191465813000,266.8516106350180
41,175.26564861742800,252.09894485727400
42,157.85815330122000,257.6863572945050
43,113.24668908781500,182.00877348466000


==> participation_ratio/participation-ratio-80.csv <==
layer,NAG,BASELINE
0,91.46824992478950,69.45334378644970
1,107.25902692602300,91.7418162972229
2,111.72942642639200,82.57464133315730
3,115.2707810676320,65.56151436308140
4,111.9237900501780,80.2734566251836
5,127.68249865079000,82.80356409447070
6,138.78914212815600,91.54889135822340
7,130.74706873061600,94.34222714933470
8,128.4113088780730,112.59388990189600
9,128.91315312484900,116.0876700853540
10,133.84346563408300,133.63172743745900
11,122.64576786464700,130.72753596725600
12,127.29287768199700,145.5151850869310
13,127.64025227236500,148.09521405985900
14,133.89534649175200,166.6449504793710
15,133.7048341963500,174.17397983025300
16,141.27536710817700,201.94345090983300
17,141.26231861820900,197.78444843877700
18,147.1910174990250,219.29895427675100
19,147.37711763666500,215.0334042836740
20,156.81760547141600,233.47732330763900
21,147.0971545569670,206.087228260925
22,158.14122131030200,224.5191755144330
23,160.82870590711100,208.1819372672680
24,176.7598309470400,229.71173976148800
25,160.02020532335400,225.8712723768230
26,170.9818091170450,237.87338087792900
27,163.90532040159600,224.98096561883600
28,184.09631072852200,237.2525707769300
29,172.41247290218300,240.00325993814900
30,179.46384196546800,263.37030403698700
31,181.2608196469440,235.18208701810600
32,181.795399210552,251.65391158047900
33,185.0695972621260,272.27909401495900
34,188.20079649776500,236.99523460809900
35,168.83923718004800,172.6361287898210


==> total_variance/total-variance-20.csv <==
layer,NAG,BASELINE
0,0.919378746350441,0.9498281746143670
1,0.8073147843578630,0.9169659344649200
2,0.8208602631736300,0.9212692303572000
3,0.5655683903066870,0.9260978258106900
4,0.6109641306347580,0.9300187286297310
5,0.7003760204940220,0.902739360070124
6,0.7297912073441920,0.9093152045138260
7,0.646835982365937,0.9098427065278600
8,0.6998939277078440,0.9165425120921670
9,0.6969878862522290,0.8187932648393380
10,0.7414982478893170,0.8297829079162110
11,0.7083143421036480,0.8314665870220570
12,0.7553942468127380,0.8420708279930680
13,0.7500828193696180,0.7150351477144820
14,0.7860762316106080,0.7450797312641350
15,0.7397090059863180,0.677728003491646
16,0.7864109151503960,0.7037826058434770
17,0.7648559209287740,0.7068870284639220
18,0.7994892471722110,0.7398198431021500
19,0.7785791965742980,0.760413371771077
20,0.8201182411919100,0.7899561132350260
21,0.8118187519310300,0.7906743571984040
22,0.838369329433144,0.8086435972952580
23,0.765624464645513,0.7943713623156400
24,0.7981892923118940,0.8100713365521160
25,0.7403952832719780,0.7697925106158600
26,0.7751647477934130,0.791027613650972
27,0.7464655891590350,0.7712740130367120
28,0.7773234384735120,0.7964305866376460
29,0.767439263474887,0.7537883029052540
30,0.7922653730495720,0.7769449089795960
31,0.7458160526056630,0.804811023754928
32,0.7804799177518610,0.8192858744350110
33,0.7669349188118750,0.827986257316103
34,0.7909201582383580,0.8351537382410540
35,0.7765670978853690,0.8284038556591820
36,0.8033365226488820,0.8416588502508340
37,0.7635387942516240,0.8347636678843340
38,0.7967870754004140,0.8473530298948060
39,0.7780167584236190,0.8360022721443590
40,0.8008950652109700,0.8508044786063250
41,0.7829521157113700,0.8206442577225070
42,0.8134892256143920,0.8340551420969070
43,0.8127853264825350,0.7863136059890420
44,0.8374151310680650,0.8029970467855470
45,0.7603719643279080,0.8090332121109110
46,0.7844190704509430,0.8227654803019390
47,0.7712277242573290,0.8335909261946400
48,0.7854515354278350,0.8501138742774310
49,0.7694585654062830,0.8622018410640850
50,0.7832242902506640,0.8732255609802850
51,0.7858355052258470,0.8759719278913730
52,0.8089132940395740,0.8827611160978200
53,0.7752701151322160,0.8778825021912250
54,0.7953920124240310,0.8816936342396130
55,0.7775507755731640,0.858555704189938
56,0.790655550129716,0.8683211012729390
57,0.7704939074103200,0.8498288671486080
58,0.7839215460885380,0.8570780159752010
59,0.7124831406603720,0.8406477506932130
60,0.737924498225162,0.8487503031360600
61,0.7280871049171420,0.8465307305924900
62,0.7389316425629340,0.8509809598080870
63,0.7298881059531100,0.8482064090679070
64,0.7385096026519230,0.8507668540469890
65,0.6931116335361490,0.8276752788549300
66,0.7054381112775790,0.83124754954071
67,0.6928104509457930,0.8049319824939720
68,0.7033985493465270,0.8091918612927030
69,0.6521277611178040,0.7936221608606950
70,0.6570970074891120,0.7971916350222310
71,0.6295800346502140,0.7585540872611790
72,0.6311669879591110,0.7639088174056930
73,0.5570221361782990,0.7582174176076350
74,0.5498049774410880,0.7589777054084350
75,0.4725691336599860,0.7441558705412890
76,0.4512955211387220,0.7445211351852380
77,0.24891410664400600,0.7059090480793270
78,0.2252409503496880,0.7091900626318740
79,0.06183508182220980,0.655311498469973


==> total_variance/total-variance-30.csv <==
layer,NAG,BASELINE
0,0.9203465604902080,0.9529026157670780
1,0.8440972730650080,0.286543839839034
2,0.8479236540924840,0.3940771824020330
3,0.636668834079013,0.5982141654388460
4,0.6798943867939940,0.6584571488781700
5,0.6899820025543360,0.710336860717034
6,0.7335332554898270,0.7603081845995230
7,0.7026404200306510,0.6090303789231880
8,0.7432305137338520,0.656219020964483
9,0.7273454437614790,0.6872488578308330
10,0.77432982722508,0.7332330522488100
11,0.7281757090393020,0.7540882427919610
12,0.7689443408726770,0.7806230048308300
13,0.7209912495113370,0.6638228793560210
14,0.7681355518701110,0.6973995523504030
15,0.7203468622854420,0.7098572317170580
16,0.7623692027287610,0.7310455316114810
17,0.7360398536897240,0.7326990788486910
18,0.7766848086185330,0.7549975665945190
19,0.7594598460437840,0.729059112310108
20,0.7915106270371570,0.763496630059548
21,0.7281816254745860,0.7386344324377890
22,0.7565914390921850,0.766218638477035
23,0.6854199728940510,0.7827558566675570
24,0.7327129641611070,0.805642398169423
25,0.7043483961089220,0.8017816779813800
26,0.7525334093051810,0.8126178088928710
27,0.7221260871090460,0.7945152882737860
28,0.7615169935606690,0.8143206357202270
29,0.7267172451625000,0.8103591286672300
30,0.7632226262060400,0.830183551458868
31,0.7363131360308730,0.8257590681140110
32,0.7704320354808030,0.8404232259098090
33,0.7549366467936910,0.7984424971056690
34,0.7887335551861100,0.8249565401474750
35,0.7753704237909820,0.8338679007794270
36,0.8083153313571750,0.8484636288119280
37,0.7790418449224860,0.8514780564305550
38,0.8047402171243580,0.8602893781333060
39,0.7473448114421010,0.8412671063692130
40,0.7749019731133240,0.8607447592863870
41,0.761863251252181,0.870640066459758
42,0.7825607269905660,0.8801090250827170
43,0.7625215004378640,0.881830638443856
44,0.7860876192788000,0.8909922487929530
45,0.7594099661351710,0.8820271838085840
46,0.7816940809819340,0.8878991351589880
47,0.7746804795049420,0.8734089793767570
48,0.7861425901199820,0.8801496542739340
49,0.7146582365786430,0.8773702215869260
50,0.7256431823644570,0.8839188766387170
51,0.7351449506286370,0.8623561535958560
52,0.7485744066228870,0.8663966651174110
53,0.7116404651842550,0.8514379828590440
54,0.7294734827832250,0.8559748886057960
55,0.6787363799088740,0.848349027164973
56,0.7012093580581090,0.8517133339010130
57,0.677809913397033,0.8043793138783340
58,0.6958916235747770,0.8080727445032600
59,0.6536425332606110,0.7767745673253380
60,0.66691891857684,0.781659926293096
61,0.6400883682697570,0.760452935814981
62,0.6362887929350050,0.7623578617128650
63,0.5298886611388100,0.7021575074719240
64,0.5129636655142430,0.7048661643328880
65,0.34055832349407200,0.6975328755468560
66,0.3036120896978220,0.6989297461084000
67,0.11002016447337400,0.6054713363462490


==> total_variance/total-variance-40.csv <==
layer,NAG,BASELINE
0,0.9120748831858740,0.9502804506795840
1,0.8258271572559420,0.16708780285620900
2,0.829319282497953,0.32380435905767300
3,0.6970911231295300,0.5010396417537450
4,0.7377388027408870,0.5889149039927240
5,0.7104246750557670,0.6192242554286030
6,0.7511669928795950,0.6674941835289740
7,0.6924270818732730,0.6556370731173420
8,0.745251825530598,0.7037416374472920
9,0.6842317296759620,0.6956820665136180
10,0.7346512274577860,0.7524856084125510
11,0.6752273785765130,0.6443122895160750
12,0.7171494333435040,0.6956956947899930
13,0.6807732805179120,0.7243718011236960
14,0.7251175887706730,0.7611237412554250
15,0.6778002454851120,0.7405568910425040
16,0.726671210148488,0.7803306373149300
17,0.6857814008554900,0.7227550675177120
18,0.7328854487430830,0.7551786877198850
19,0.724367438811953,0.7821502773821860
20,0.751068908560536,0.810223710442732
21,0.6887239441371330,0.7976720023438490
22,0.7212001341036550,0.8200934874386980
23,0.6922990203452300,0.8297488365079130
24,0.751671417979858,0.8474418364569440
25,0.7273646010162450,0.8300440695636740
26,0.7579625675056760,0.8425589587631610
27,0.7094795321899770,0.8493305218299970
28,0.7522122410199740,0.8647354356785810
29,0.7273294161214960,0.8515209753339980
30,0.76224793862993,0.8621287667728210
31,0.7040470280806290,0.8590874639785960
32,0.7431111959062010,0.8753095810937890
33,0.7083225355483210,0.8530341980280500
34,0.733755895967088,0.866972587498535
35,0.7005405975819140,0.8537264218489980
36,0.7309843505751310,0.8628133531721550
37,0.7205701547943830,0.863843884807166
38,0.7446260144852900,0.8736534111275910
39,0.7249825359413440,0.8543778944387680
40,0.7480490471362790,0.8623846143155610
41,0.71291577869633,0.8545895051498290
42,0.738543681574716,0.8599580232309070
43,0.6539551836050590,0.838046300466614
44,0.6733215548823950,0.8428266112378810
45,0.657523870285055,0.7938617565924660
46,0.684654653710254,0.8022681136353420
47,0.6662234293814760,0.7363362295787080
48,0.6825388901756710,0.7501347883460460
49,0.6071343294696590,0.7256121084444940
50,0.619954412063033,0.7318419534701780
51,0.5931705742347020,0.689391897938914
52,0.5795838543856750,0.6987580633302060
53,0.43426161927270000,0.6856271748977360
54,0.40384491424296500,0.6911776168634750
55,0.18768711502843300,0.6177029899388550


==> total_variance/total-variance-60.csv <==
layer,NAG,BASELINE
0,0.907153238601537,0.9502646080803110
1,0.807988026547508,0.2003501220291070
2,0.8156988200589530,0.33953221150383000
3,0.6909441690998180,0.4273958991844300
4,0.7273382847874880,0.5189515878132800
5,0.6491621294562580,0.5582424820385340
6,0.6985954126796520,0.6360076279191390
7,0.6468843164681620,0.6562128552036920
8,0.6949034576335700,0.725037684265545
9,0.6730754127141300,0.7292371978157600
10,0.7208548339483720,0.7780078523688730
11,0.681511881984062,0.7143760251097360
12,0.7322730303544440,0.7553231572392790
13,0.6906123863846060,0.785210099337709
14,0.7345364832090660,0.8156322688648700
15,0.6719287738272810,0.8169316266534460
16,0.6870575907412540,0.8371640790444210
17,0.6170848864636420,0.8254020958717300
18,0.6793361586979530,0.8517412202795260
19,0.6496701575707130,0.8511114344087350
20,0.7040251402381760,0.8668292677212720
21,0.6618638780855010,0.8430343825875930
22,0.7160186115770200,0.8643087892822010
23,0.6869829572075980,0.8270416606306350
24,0.7213503625639360,0.8515731942234730
25,0.6819419761215060,0.8491600378375730
26,0.7321896723011220,0.864036931412616
27,0.6849334479200820,0.8409027693091560
28,0.7179016062314960,0.8594020927343850
29,0.6774089311438540,0.8420147520913220
30,0.7113249185261230,0.8596389390882060
31,0.6566693657114410,0.8392074579781570
32,0.6819188308608700,0.8565976680368540
33,0.660483264220153,0.8504149334039460
34,0.6957443306724780,0.8600635830994990
35,0.6392911481559350,0.8001671832128640
36,0.6656192247543950,0.8070663389928570
37,0.6370821879221530,0.7787756406252920
38,0.6622175610318870,0.7859524512965520
39,0.6066310608271500,0.7344795251023910
40,0.6121568707589730,0.7448230615434530
41,0.4925373316921080,0.7055228953998990
42,0.48394746357663800,0.7124505255117800
43,0.2515574917694830,0.5876731947514790


==> total_variance/total-variance-80.csv <==
layer,NAG,BASELINE
0,0.9059062089564110,0.9478117678221320
1,0.7845272520807250,0.3150044782614930
2,0.7929388865008250,0.623061080345617
3,0.6336187929052440,0.5187265631574160
4,0.6795806155680850,0.6292542011697300
5,0.6233481778819660,0.6362606443327580
6,0.6897290326762000,0.7315584483651560
7,0.6123896651543140,0.738467769553063
8,0.6585031400737930,0.8012125939832980
9,0.6021328291950090,0.7476786382059460
10,0.65548309660867,0.8019723456677230
11,0.589476121462174,0.7850542100933620
12,0.6282146807679480,0.8245532597539370
13,0.6117188461417050,0.7729404211678180
14,0.6687106630152080,0.8104916359815840
15,0.638177389758213,0.8073416450025400
16,0.695413469564552,0.8419139087965630
17,0.6399810860434090,0.8195136726814640
18,0.7059797228422880,0.8416223156116000
19,0.6320131980879820,0.8436826056968910
20,0.6785034016239360,0.8594157495934800
21,0.6435881700362870,0.8289389057361560
22,0.6907855997619030,0.8560995223420910
23,0.6403969150517980,0.8109836390375510
24,0.6918399759361390,0.8379452619011540
25,0.6656140475882830,0.824915164152838
26,0.6992196091015030,0.8459518149859180
27,0.6682745535709590,0.7764436884675890
28,0.7010182942815640,0.7887264187956100
29,0.6412974703788920,0.7417966513012380
30,0.651095402006933,0.7513896820008870
31,0.596193056997538,0.7001798322648180
32,0.6244247236982420,0.7108098544348430
33,0.5658314373079750,0.6305939062902770
34,0.5419446023943690,0.644269432816956
35,0.3879983583785890,0.5614206747033890

